Study on Domain Name System (DNS) Abuse: Technical Report

A safe and secure Domain Name System (DNS) is of paramount importance for the digital economy and society. Malicious activities on the DNS, generally referred to as "DNS abuse" are frequent and severe problems affecting online security and undermining users' trust in the Internet. The proposed definition of DNS abuse is as follows: Domain Name System (DNS) abuse is any activity that makes use of domain names or the DNS protocol to carry out harmful or illegal activity. DNS abuse exploits the domain name registration process, the domain name resolution process, or other services associated with the domain name (e.g., shared web hosting service). Notably, we distinguish between: maliciously registered domain names: domain name registered with the malicious intent to carry out harmful or illegal activity compromised domain names: domain name registered by bona fide third-party for legitimate purposes, compromised by malicious actors to carry out harmful and illegal activity. DNS abuse disrupts, damages, or otherwise adversely impacts the DNS and the Internet infrastructure, their users or other persons.

==> data/brands.dat <==
idx,mapped_brand,count
1,Facebook,22841
2,Pensam,14371
3,Instagram,10890
4,National Police Agency Japan,6829
5,WhatsApp,6785
6,Outlook,5028
7,Office 365,4590
8,DHL,4549
9,Microsoft,4106
10,Amazon,4082
11,Apple,3390
12,Lloyds Bank,2233
13,HSBC Bank,2064
14,Tencent,1936
15,Capital One Financial Corp.,1821
16,AT\&T,1779
17,Orange,1619
18,Coda Payments,1533
19,Paypal,1479
20,Royal Mail,1470
21,Metropolitan Bank and Trust Comp.,1408
22,Webmail-providers,1401
23,Credit Agricole,1391
24,La Banque Postale,1322
25,Intesa Sanpaolo,1314
26,Rabobank,1301
27,Chase bank,1252
28,ING,1237
29,VTB Bank,1208
30,Banco Pichincha,1123
